A fast radio burst in the direction of the Virgo cluster

The rate of fast radio bursts (FRBs) in the direction of nearby galaxy clusters is expected to be higher than the mean cosmological rate if intrinsically faint FRBs are numerous. In this paper, we describe a targeted search for faint FRBs near the core of the Virgo cluster using the Australian Square Kilometer Array Pathfinder telescope. During 300 hr of observations, we discovered one burst, FRB 180417, with dispersion measure DM $=474.8$ cm$^{-3}$pc. The FRB was promptly followed up by several radio telescopes for 27 h, but no repeat bursts were detected. An optical follow-up of FRB 180417 using the PROMPT5 telescope revealed no new sources down to an $R$-band magnitude of 20.1. We argue that FRB 180417 is likely behind the Virgo cluster as the Galactic and intracluster DM contribution are small compared to the DM of the FRB, and there are no galaxies in the line of sight. The non-detection of FRBs from Virgo constrains the faint-end slope, $\alpha<1.52$ (at 68\% confidence limit), and the minimum luminosity, $L_{\rm min}\gtrsim 2\times 10^{40}$ erg s$^{-1}$ (at 68\% confidence limit), of the FRB luminosity function assuming cosmic FRB rate of $10^4$ FRBs sky$^{-1}$ day$^{-1}$ with flux above 1 Jy located out to redshift of 1. Further FRB surveys of galaxy clusters with high-sensitivity instruments will tighten the constraints on the faint end of the luminosity function and, thus, are strongly encouraged.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
